Extension of B-spline Material Point Method for unstructured triangular grids using Powell-Sabin splines

The Material Point Method (MPM) is a numerical technique that combines a fixed Eulerian background grid and Lagrangian point masses to simulate materials which undergo large deformations. Within the original MPM, discontinuous gradients of the piecewise-linear basis functions lead to so-called `grid-crossing errors' when particles cross element boundaries. Previous research has shown that B-spline MPM (BSMPM) is a viable alternative not only to MPM, but also to more advanced versions of the method that are designed to reduce the grid-crossing errors. In contrast to many other MPM-related methods, BSMPM has been used exclusively on structured rectangular domains, considerably limiting its range of applicability. In this paper, we present an extension of BSMPM to unstructured triangulations. The proposed approach combines MPM with $C^1$-continuous high-order Powell-Sabin (PS) spline basis functions. Numerical results demonstrate the potential of these basis functions within MPM in terms of grid-crossing-error elimination and higher-order convergence.

==> images/2DRefinement.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2DRefinement.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{345.72669439pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.58620729)%
    \put(0,0){\includegraphics[width=\unitlength]{images/2DRefinement.pdf}}%
    \put(0.03508306,0.09936447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_1$}}}%
    \put(0.82792499,0.23046627){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_2$}}}%
    \put(0.29766903,0.55955268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_3$}}}%
    \put(0.1011374,0.00683741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(1,0,0)$}}}%
    \put(0.81853212,0.15458937){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,1,0)$}}}%
    \put(0.38647349,0.53497723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,0,1)$}}}%
    \put(0.60398524,0.39053758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(0,\tfrac{1}{2},\tfrac{1}{2})$}}}%
    \put(0.466673,0.08618557){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\tfrac{1}{2},\tfrac{1}{2},0)$}}}%
    \put(-0.00115808,0.33623641){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\tfrac{1}{2},0,\tfrac{1}{2})$}}}%
  \end{picture}%
\endgroup


==> images/BezierOrdinates.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BezierOrdinates.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{297.76351755pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.07627065)%
    \put(0,0){\includegraphics[width=\unitlength]{images/BezierOrdinates.pdf}}%
    \put(0.00333681,0.43530958){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_i$}}}%
    \put(0.76647363,1.04454616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.85938257,0.46425961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.8862123,0.25840729){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.93415336,0.06111183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.74850077,0.27247784){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.71313114,0.47977092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.67702702,0.72953868){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.46700092,0.57984411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu_1 \tilde{L}$}}}%
    \put(0.48314299,0.8479329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.26044454,0.6749077){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\nu_1L'$}}}%
    \put(0.14465039,0.53776773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L'$}}}%
    \put(-0.00144653,0.31125373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha$}}}%
    \put(0.19166535,0.25532391){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L$}}}%
    \put(0.32837126,0.45112737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\tilde{L}$}}}%
    \put(0.50606017,0.33227338){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_1\tilde{L}$}}}%
    \put(0.60824112,0.07619055){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.3378188,0.17957989){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\lambda_1 L$}}}%
    \put(0.57666924,0.4918039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$a \tilde{L}$}}}%
    \put(0.8112831,0.73272204){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
  \end{picture}%
\endgroup


==> images/BezierOrdinatesSubTriangles.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BezierOrdinatesSubTriangles.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{654.03129238pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50289515)%
    \put(0,0){\includegraphics[width=\unitlength]{images/BezierOrdinatesSubTriangles.pdf}}%
    \put(0.16183096,0.23089361){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_i$}}}%
    \put(0.33771353,0.41462543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_1$}}}%
    \put(0.38212476,0.00334539){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_2$}}}%
    \put(0.61498062,0.18705324){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Q_3$}}}%
    \put(0.86173832,0.03868362){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_2$}}}%
    \put(0.78544885,0.49101116){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_3$}}}%
    \put(0.39793576,0.16387885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.36942949\unitlength}\raggedright $V_i = v_1=$\\ $(\alpha_i^1,\alpha_i^2,\alpha_i^3)$\end{minipage}}}%
    \put(0.56884586,0.10319071){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15912695\unitlength}\raggedright $\quad R_{12}=$\\ $(\lambda_1,\lambda_2,0)$\end{minipage}}}%
    \put(0.51351471,0.37683362){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.99733601\unitlength}\raggedright $\quad R_{13}=$\\ $(\nu_1,0,\nu_3)$\end{minipage}}}%
    \put(0.82951701,0.2234911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32878728\unitlength}\raggedright $\quad R_{23}=$\\ $(0,\mu_1,\mu_2)$\end{minipage}}}%
    \put(0.70160806,0.28137257){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24939586\unitlength}\raggedright $\,\,Z=$\\ $(a,b,c)$\end{minipage}}}%
  \end{picture}%
\endgroup


==> images/BezierOrdinatesTriangle.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BezierOrdinatesTriangle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{327.45919097pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.61890927)%
    \put(0,0){\includegraphics[width=\unitlength]{images/BezierOrdinatesTriangle.pdf}}%
    \put(-0.00112689,0.10490757){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_1$}}}%
    \put(0.83594443,0.24332297){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_2$}}}%
    \put(0.27610762,0.59076773){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_3$}}}%
    \put(0.06861233,0.00721884){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{2,0,0}$}}}%
    \put(0.82602756,0.16321323){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{0,2,0}$}}}%
    \put(0.36986602,0.56482132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{0,0,2}$}}}%
    \put(0.59951193,0.41232395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{0,1,1}$}}}%
    \put(0.45453951,0.09099348){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{1,1,0}$}}}%
    \put(0.0624131,0.35499355){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{1,0,1}$}}}%
  \end{picture}%
\endgroup


==> images/PSPoints2Edge.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PSPoints2Edge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{254.57084016pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88059971)%
    \put(0,0){\includegraphics[width=\unitlength]{images/PSPoints2Edge.pdf}}%
    \put(0.50496377,0.50729935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_i$}}}%
  \end{picture}%
\endgroup


==> images/PSPoints3Edge.pdf_tex <==
%% Creator: Inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'PSPoints3Edge.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{254.57084016pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88059971)%
    \put(0,0){\includegraphics[width=\unitlength]{images/PSPoints3Edge.pdf}}%
    \put(0.50496377,0.50729935){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_i$}}}%
  \end{picture}%
\endgroup


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


